No Silver Bullet: Boosting GaussDB Performance on the 30TB TPC-H Workload

GaussDB is Huawei's premier database system, designed for large-scale deployments and the most demanding workloads. It is a distributed shared-nothing system, capable of handling all types of workloads. This paper outlines a series of modifications to GaussDB aimed at improving its performance on large-scale and complex analytical workloads. After these changes, its performance on the TPC-H workload exceeded the best published result by 40% at 30 TB. The key enhancements to achieve this elite performance include adopting a pipeline execution model, a faster and more scalable inter-node data shuffle, exploiting a unified bus and unified remote memory access. We also expanded the support of cost-based Bloom filter placement and implemented several Bloom filter streaming strategies, enabling their use across nodes.

==> data/30t-overall.csv <==
Test,GaussDB,Hologres,Exasol,OceanBase
Power,39269930.70,21468670.00,24086987.10,14788059.70
Throughput,39747729.10,36169338.30,21326631.40,15757953.60
Composite,39508107,27865885,22664825,15265305


==> data/q21_pipeline_cpu.csv <==
Time,User,Sys,Wait,Idle,Steal,Total
1,0.9,1.7,0,97.4,0,2.6
2,4,3,0,92.9,0,7
3,89.2,8.8,0,2,0,98
4,89.1,7.9,0,3,0,97
5,99,1,0,0,0,100
6,96,4,0,0,0,100
7,99,0,0,1,0,99
8,99,1,0,0,0,100
9,98,1,0,1,0,99
10,99,0,0,1,0,99
11,19.2,0,0,80.8,0,19.2
12,0,0,0,100,0,0


==> data/q21_pipeline_pswitch.csv <==
Time,Runnable,Blocked,pswitch,syscall,read,write,fork,exec,sem,msg
1,1,0,0,-1,-1,-1,0,-1,-1,-1
2,35,0,9053.2,-1,-1,-1,1,-1,-1,-1
3,35,0,18347.2,-1,-1,-1,28.9,-1,-1,-1
4,34,0,12476.3,-1,-1,-1,0,-1,-1,-1
5,38,0,1504.4,-1,-1,-1,0,-1,-1,-1
6,36,0,3103.3,-1,-1,-1,28.9,-1,-1,-1
7,37,0,2532.4,-1,-1,-1,0,-1,-1,-1
8,36,0,3793.7,-1,-1,-1,0,-1,-1,-1
9,34,0,2510.1,-1,-1,-1,28.9,-1,-1,-1
10,35,0,1872.9,-1,-1,-1,0,-1,-1,-1
11,1,0,8779.6,-1,-1,-1,1,-1,-1,-1
12,1,0,6605.9,-1,-1,-1,28.9,-1,-1,-1


==> data/q21_volcano_cpu.csv <==
Time,User,Sys,Wait,Idle,Steal,Total
1,0,0.7,0,99.3,0,0.7
2,13.9,1,0,85.1,0,14.9
3,68,8,0,24,0,76
4,76,4,0,20,0,80
5,77,10,0,13,0,87
6,82,3,0,15,0,85
7,72,12,0,16,0,84
8,78,5,0,17,0,83
9,79,4,0,17,0,83
10,78.4,5.9,0,15.7,0,84.3
11,82.8,2,0,15.2,0,84.8
12,76.5,5.9,0,17.6,0,82.4
13,80.8,3,0,16.2,0,83.8
14,25.7,1,0,73.3,0,26.7
15,0,0,0,100,0,0


==> data/q21_volcano_pswitch.csv <==
Time,Runnable,Blocked,pswitch,syscall,read,write,fork,exec,sem,msg
1,2,0,0,-1,-1,-1,0,-1,-1,-1
2,37,0,75685.1,-1,-1,-1,1,-1,-1,-1
3,36,0,377773.1,-1,-1,-1,28.9,-1,-1,-1
4,36,0,374278.1,-1,-1,-1,0,-1,-1,-1
5,32,0,134060.9,-1,-1,-1,0,-1,-1,-1
6,30,0,101286.5,-1,-1,-1,28.9,-1,-1,-1
7,39,0,122136.8,-1,-1,-1,0,-1,-1,-1
8,34,0,250169.2,-1,-1,-1,0,-1,-1,-1
9,33,0,336898,-1,-1,-1,28.9,-1,-1,-1
10,23,0,453825.6,-1,-1,-1,0,-1,-1,-1
11,31,0,185201.3,-1,-1,-1,0,-1,-1,-1
12,33,0,235342.1,-1,-1,-1,28.9,-1,-1,-1
13,33,0,288501.7,-1,-1,-1,0,-1,-1,-1
14,1,0,102270.1,-1,-1,-1,16,-1,-1,-1
15,1,0,6965.4,-1,-1,-1,28.9,-1,-1,-1


==> data/q9_750_dop32_commOff.csv <==
Time,lo-read-KB/s,enp193s0f3-read-KB/s,enp193s0f2v1-read-KB/s,lo-write-KB/s,enp193s0f3-write-KB/s,enp193s0f2v1-write-KB/s,read,write
0,1.1,970834.1,0,1.1,24861,0,237.0203125,6.069848633
1,0,0.4,0,0,4,0,9.77E-05,0.000976563
2,1.4,2459.8,0,1.4,126.5,0,0.600878906,0.031225586
3,302.6,18598.6,0,302.6,3091.9,0,4.614550781,0.828735352
4,2944.6,41582.3,0,2944.6,28832.7,0,10.8708252,7.758129883
5,3229.8,59313.9,0,3229.8,31777.5,0,15.26945801,8.546704102
6,57119.3,800570.6,0,57119.3,550545.2,0,209.3969482,148.3555908
7,161630.7,1537376.6,0,161630.7,1511628.2,0,414.7967041,408.5104736
8,156605.5,1573219.6,0,156605.5,1473180.5,0,422.3205811,397.8969727
9,160018.2,1538753.4,0,160018.2,1505557.6,0,414.7391602,406.6347168
10,158546.5,1537270.5,0,158546.5,1494890,0,414.0178223,403.6710205
11,155481.4,1539956.4,0,155481.4,1456576.5,0,413.9252441,393.5688232
12,156489.4,1532698.9,0,156489.4,1476801.4,0,412.3994873,398.7526367
13,152958.2,1521803.6,0,152958.2,1443674.1,0,408.8773926,389.8028076
14,155835.5,1527054.8,0,155835.5,1458932.9,0,410.8618896,394.2305664
15,152181.5,1008906.8,0,152181.5,1396559,0,283.4688232,378.1104736
16,87338,1093444.2,0,87338,827754,0,288.2769043,223.4111328
17,199057.9,1929675.8,0,199057.9,1861726.5,0,519.710376,503.1211914
18,195862.5,1901526.8,0,195862.5,1837387.5,0,512.0579346,496.3989258
19,188131.6,1849370.5,0,188131.6,1762183.9,0,497.4370361,476.1512451
20,205621.6,1992047,0,205621.6,1923984.1,0,536.5401855,519.9232666
21,207332.4,2031387.6,0,207332.4,1945978.4,0,546.5625,525.7106445
22,203308.9,1902052.4,0,203308.9,1900596.5,0,514.0042236,513.6487793
23,160128.9,1300554.9,0,160128.9,1480360,0,356.6122559,400.5099854
24,194947.6,1912891.9,0,194947.6,1823487.8,0,514.6092529,492.7820801
25,188349.9,1808627.5,0,188349.9,1764466.4,0,487.5433105,476.761792


==> data/q9_750_dop32_commOn.csv <==
Time,lo-read-KB/s,enp193s0f3-read-KB/s,enp193s0f2v1-read-KB/s,lo-write-KB/s,enp193s0f3-write-KB/s,enp193s0f2v1-write-KB/s,read,write
0,2.6,5169.4,0,2.6,9752.3,0,1.262695313,2.381567383
1,0,1.1,0,0,1,0,0.000268555,0.000244141
2,8.1,422.9,0,8.1,133.1,0,0.105224609,0.034472656
3,2160.8,5337.7,0,2160.8,20270.5,0,1.830688477,5.476391602
4,3543.1,40106.5,0,3543.1,34103.1,0,10.65664063,9.190966797
5,7695.3,47957.1,0,7695.3,72446.6,0,13.58701172,19.56589355
6,116468.5,1254121.1,0,116468.5,1099679.6,0,334.6166016,296.9111572
7,181845.7,1794844.9,0,181845.7,1715342.1,0,482.5904785,463.1806152
8,177846,1790054,0,177846,1685010.4,0,480.4443359,454.7989258
9,181001.4,1761904.1,0,181001.4,1707302.5,0,474.3421631,461.0116943
10,178322.1,1766589,0,178322.1,1687666.9,0,474.8318115,455.5637207
11,178834.5,1756858.8,0,178834.5,1687349.1,0,472.5813721,455.6112305
12,178526.7,1757247,0,178526.7,1691662.8,0,472.601001,456.5892334
13,192742.2,1801309.9,0,192742.2,1814139.1,0,486.829126,489.9612549
14,63011.4,676614.5,0,63011.4,591621.8,0,180.5727295,159.8225586
15,220584.1,2206260.8,0,220584.1,2076712.6,0,592.4914307,560.8634521
16,221679.6,2260453,0,221679.6,2089273.8,0,605.9894043,564.1976074
17,224944,2242402.2,0,224944,2121656,0,602.3794434,572.9003906
18,242537.3,2426629.2,0,242537.3,2280384.2,0,651.6519775,615.9476318
19,240513.6,2372899.8,0,240513.6,2269008.5,0,638.0403809,612.6762939
20,115640.9,611064.1,0,115640.9,1076238.1,0,177.4182129,290.986084
21,222870.1,2213556,0,222870.1,2092825,0,594.8305908,565.355249
22,227075.5,2224043,0,227075.5,2141254.8,0,598.4176025,578.2056396
23,212122.4,2138637.5,0,212122.4,2004297.6,0,573.9159912,541.1181641
24,211349.2,2113319.8,0,211349.2,1989875.2,0,567.5461426,537.4083008
25,224787.4,2135992.2,0,224787.4,2114561.5,0,576.362207,571.1301025

